Wasserstein Distributionally Robust Optimization with Expected Value Constraints

We investigate a stochastic program with expected value constraints, addressing the problem in a general context through Distributionally Robust Optimization (DRO) approach using Wasserstein distances, where the ambiguity set depends on the decision variable. We demonstrate that this approach can be reformulated into a finite-dimensional optimization problem, which, in certain instances, can be convex. Moreover, we establish criteria for determining the feasibility of the problem concerning the Wasserstein radius and the parameter governing the constraint. Finally, we present numerical results within the context of portfolio optimization. In particular, we highlight the distinctions between our approach and several existing non-robust methods, using both simulated data and real financial market data.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

